AdaResNet: Enhancing Residual Networks with Dynamic Weight Adjustment for Improved Feature Integration

In very deep neural networks, gradients can become extremely small during backpropagation, making it challenging to train the early layers. ResNet (Residual Network) addresses this issue by enabling gradients to flow directly through the network via skip connections, facilitating the training of much deeper networks. However, in these skip connections, the input ipd is directly added to the transformed data tfd, treating ipd and tfd equally, without adapting to different scenarios. In this paper, we propose AdaResNet (Auto-Adapting Residual Network), which automatically adjusts the ratio between ipd and tfd based on the training data. We introduce a variable, weight}_{tfd}^{ipd, to represent this ratio. This variable is dynamically adjusted during backpropagation, allowing it to adapt to the training data rather than remaining fixed. Experimental results demonstrate that AdaResNet achieves a maximum accuracy improvement of over 50\% compared to traditional ResNet.

==> weightSubOneLayer.txt <==
Test accuracy: 0.6995000243186951
Layer add_with_beta beta value: [0.2129541]
Layer add_with_beta_1 beta value: [-0.38850334]
Layer add_with_beta_2 beta value: [-0.5106413]
Layer add_with_beta_3 beta value: [1.1632004]
Layer add_with_beta_4 beta value: [-1.1218089]
Layer add_with_beta_5 beta value: [-0.85931325]

Test accuracy: 0.6855000257492065
Layer add_with_beta beta value: [0.36071464]
Layer add_with_beta_1 beta value: [-0.39503706]
Layer add_with_beta_2 beta value: [0.1531036]
Layer add_with_beta_3 beta value: [-0.614215]
Layer add_with_beta_4 beta value: [-1.0924271]
Layer add_with_beta_5 beta value: [-0.8574826]

Test accuracy: 0.7009999752044678
Layer add_with_beta beta value: [-0.28581244]
Layer add_with_beta_1 beta value: [-0.33518752]
Layer add_with_beta_2 beta value: [0.5062494]
Layer add_with_beta_3 beta value: [1.1559099]
Layer add_with_beta_4 beta value: [-1.1013784]
Layer add_with_beta_5 beta value: [-0.9189244]
